Vector Self-Interacting Dark Matter

We present a model of vector dark matter that interacts through a low-mass vector mediator based on the Higgsing of an SU(2) dark sector. The dark matter is charged under a U(1) gauge symmetry. Even though this symmetry is broken, the residual global symmetries of the theory prevent dark matter decay. We present the behavior of the model subject to the assumption that the dark matter abundance is due to thermal freeze out, including self-interaction targets for small scale structure anomalies and the possibility of interacting with the Standard Model through the vector mediator.

==> VectorSIDM-bib.txt <==
@article{YaserAyazi:2019caf,
      author         = "Yaser Ayazi, Seyed and Mohamadnejad, Ahmad",
      title          = "{Conformal vector dark matter and strongly first-order
                        electroweak phase transition}",
      journal        = "JHEP",
      volume         = "03",
      year           = "2019",
      pages          = "181",
      doi            = "10.1007/JHEP03(2019)181",
      eprint         = "1901.04168",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1901.04168;%%"
}
@article{Baldes:2018emh,
      author         = "Baldes, Iason and Garcia-Cely, Camilo",
      title          = "{Strong gravitational radiation from a simple dark matter
                        model}",
      journal        = "JHEP",
      volume         = "05",
      year           = "2019",
      pages          = "190",
      doi            = "10.1007/JHEP05(2019)190",
      eprint         = "1809.01198",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "DESY 18-155, DESY-18-155",
      SLACcitation   = "%%CITATION = ARXIV:1809.01198;%%"
}
@article{Karam:2016rsz,
      author         = "Karam, Alexandros and Tamvakis, Kyriakos",
      title          = "{Dark Matter from a Classically Scale-Invariant
                        $SU(3)_X$}",
      journal        = "Phys. Rev.",
      volume         = "D94",
      year           = "2016",
      number         = "5",
      pages          = "055004",
      doi            = "10.1103/PhysRevD.94.055004",
      eprint         = "1607.01001",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1607.01001;%%"
}
@article{Khoze:2016zfi,
      author         = "Khoze, Valentin V. and Plascencia, Alexis D.",
      title          = "{Dark Matter and Leptogenesis Linked by Classical Scale
                        Invariance}",
      journal        = "JHEP",
      volume         = "11",
      year           = "2016",
      pages          = "025",
      doi            = "10.1007/JHEP11(2016)025",
      eprint         = "1605.06834",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "IPPP-16-43, DCPT-16-86",
      SLACcitation   = "%%CITATION = ARXIV:1605.06834;%%"
}
@article{Karam:2015jta,
      author         = "Karam, Alexandros and Tamvakis, Kyriakos",
      title          = "{Dark matter and neutrino masses from a scale-invariant
                        multi-Higgs portal}",
      journal        = "Phys. Rev.",
      volume         = "D92",
      year           = "2015",
      number         = "7",
      pages          = "075010",
      doi            = "10.1103/PhysRevD.92.075010",
      eprint         = "1508.03031",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1508.03031;%%"
}
@article{Khoze:2014xha,
      author         = "Khoze, Valentin V. and McCabe, Christopher and Ro,
                        Gunnar",
      title          = "{Higgs vacuum stability from the dark matter portal}",
      journal        = "JHEP",
      volume         = "08",
      year           = "2014",
      pages          = "026",
      doi            = "10.1007/JHEP08(2014)026",
      eprint         = "1403.4953",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "IPPP-14-22, DCPT-14-44",
      SLACcitation   = "%%CITATION = ARXIV:1403.4953;%%"
}
@article{Carone:2013wla,
      author         = "Carone, Christopher D. and Ramos, Raymundo",
      title          = "{Classical scale-invariance, the electroweak scale and
                        vector dark matter}",
      journal        = "Phys. Rev.",
      volume         = "D88",
      year           = "2013",
      pages          = "055020",
      doi            = "10.1103/PhysRevD.88.055020",
      eprint         = "1307.8428",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1307.8428;%%"
}
@article{Hambye:2013sna,
      author         = "Hambye, Thomas and Strumia, Alessandro",
      title          = "{Dynamical generation of the weak and Dark Matter scale}",
      journal        = "Phys. Rev.",
      volume         = "D88",
      year           = "2013",
      pages          = "055022",
      doi            = "10.1103/PhysRevD.88.055022",
      eprint         = "1306.2329",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1306.2329;%%"
}

@article{Farzan:2012hh,
      author         = "Farzan, Yasaman and Akbarieh, Amin Rezaei",
      title          = "{VDM: A model for Vector Dark Matter}",
      journal        = "JCAP",
      volume         = "1210",
      year           = "2012",
      pages          = "026",
      doi            = "10.1088/1475-7516/2012/10/026",
      eprint         = "1207.4272",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1207.4272;%%"
}

@article{Bernal:2015ova,
      author         = "Bernal, Nicolas and Chu, Xiaoyong and Garcia-Cely, Camilo
                        and Hambye, Thomas and Zaldivar, Bryan",
      title          = "{Production Regimes for Self-Interacting Dark Matter}",
      journal        = "JCAP",
      volume         = "1603",
      year           = "2016",
      number         = "03",
      pages          = "018",
      doi            = "10.1088/1475-7516/2016/03/018",
      eprint         = "1510.08063",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1510.08063;%%"
}

@article{Davoudiasl:2013jma,
      author         = "Davoudiasl, Hooman and Lewis, Ian M.",
      title          = "{Dark Matter from Hidden Forces}",
      journal        = "Phys. Rev.",
      volume         = "D89",
      year           = "2014",
      number         = "5",
      pages          = "055026",
      doi            = "10.1103/PhysRevD.89.055026",
      eprint         = "1309.6640",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1309.6640;%%"
}

@article{2012MNRAS.423.3740V,
	Archiveprefix = {arXiv},
	Author = {Vogelsberger, Mark and Zavala, Jesus and Loeb, Abraham},
	Date-Added = {2019-07-21 20:02:24 -0700},
	Date-Modified = {2019-07-21 20:02:24 -0700},
	Doi = {10.1111/j.1365-2966.2012.21182.x},
	Eprint = {1201.5892},
	Journal = {MNRAS},
	Month = {Jul},
	Number = {4},
	Pages = {3740-3752},
	Primaryclass = {astro-ph.CO},
	Title = {{Subhaloes in self-interacting galactic dark matter haloes}},
	Volume = {423},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2012.21182.x}}

@article{2013MNRAS.431L..20Z,
	Archiveprefix = {arXiv},
	Author = {Zavala, J. and Vogelsberger, M. and Walker, M. G.},
	Date-Added = {2019-07-21 20:02:24 -0700},
	Date-Modified = {2019-07-21 20:02:24 -0700},
	Doi = {10.1093/mnrasl/sls053},
	Eprint = {1211.6426},
	Journal = {MNRAS},
	Month = {Apr},
	Pages = {L20-L24},
	Primaryclass = {astro-ph.CO},
	Title = {{Constraining self-interacting dark matter with the Milky way's dwarf spheroidals.}},
	Volume = {431},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1093/mnrasl/sls053}}

@misc{Mathematica,
	Author = {{Wolfram Research{,} Inc.}},
	Note = {Champaign, IL, 2019},
	Title = {{Mathematica, {V}ersion 12.0}}}

@misc{AffinityDesigner,
	Author = {{Serif{,} Ltd.}},
	Note = {Europe, 2019},
	Title = {{Affinity Designer, {V}ersion 1.7}}}

@article{Tanabashi:2018oca,
	Author = {Tanabashi, M. and others},
	Collaboration = {Particle Data Group},
	Doi = {10.1103/PhysRevD.98.030001},
	Journal = {Phys. Rev.},
	Number = {3},
	Pages = {030001},
	Slaccitation = {%%CITATION = PHRVA,D98,030001;%%},
	Title = {{Review of Particle Physics}},
	Volume = {D98},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.98.030001}}

@article{Ade:2015xua,
	Archiveprefix = {arXiv},
	Author = {Ade, P. A. R. and others},
	Collaboration = {Planck},
	Doi = {10.1051/0004-6361/201525830},
	Eprint = {1502.01589},
	Journal = {Astron. Astrophys.},
	Pages = {A13},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1502.01589;%%},
	Title = {{Planck 2015 results. XIII. Cosmological parameters}},
	Volume = {594},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/201525830}}

@article{Aghanim:2018eyx,
	Archiveprefix = {arXiv},
	Author = {Aghanim, N. and others},
	Collaboration = {Planck},
	Eprint = {1807.06209},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1807.06209;%%},
	Title = {{Planck 2018 results. VI. Cosmological parameters}},
	Year = {2018}}

@article{Bertone:2016nfn,
	Archiveprefix = {arXiv},
	Author = {Bertone, Gianfranco and Hooper, Dan},
	Doi = {10.1103/RevModPhys.90.045002},
	Eprint = {1605.04909},
	Journal = {Rev. Mod. Phys.},
	Number = {4},
	Pages = {045002},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {FERMILAB-PUB-16-157-A},
	Slaccitation = {%%CITATION = ARXIV:1605.04909;%%},
	Title = {{History of dark matter}},
	Volume = {90},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1103/RevModPhys.90.045002}}

@article{PhysRevLett.39.165,
	Author = {Lee, Benjamin W. and Weinberg, Steven},
	Doi = {10.1103/PhysRevLett.39.165},
	Issue = {4},
	Journal = {Phys. Rev. Lett.},
	Month = {Jul},
	Numpages = {0},
	Pages = {165--168},
	Publisher = {American Physical Society},
	Title = {Cosmological Lower Bound on Heavy-Neutrino Masses},
	Url = {https://link.aps.org/doi/10.1103/PhysRevLett.39.165},
	Volume = {39},
	Year = {1977},
	Bdsk-Url-1 = {https://link.aps.org/doi/10.1103/PhysRevLett.39.165},
	Bdsk-Url-2 = {https://doi.org/10.1103/PhysRevLett.39.165}}

@article{Tan:2016zwf,
	Archiveprefix = {arXiv},
	Author = {Tan, Andi and others},
	Collaboration = {PandaX-II},
	Doi = {10.1103/PhysRevLett.117.121303},
	Eprint = {1607.07400},
	Journal = {Phys. Rev. Lett.},
	Number = {12},
	Pages = {121303},
	Primaryclass = {hep-ex},
	Slaccitation = {%%CITATION = ARXIV:1607.07400;%%},
	Title = {{Dark Matter Results from First 98.7 Days of Data from the PandaX-II Experiment}},
	Volume = {117},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.117.121303}}

@article{Akerib:2015rjg,
	Archiveprefix = {arXiv},
	Author = {Akerib, D. S. and others},
	Collaboration = {LUX},
	Doi = {10.1103/PhysRevLett.116.161301},
	Eprint = {1512.03506},
	Journal = {Phys. Rev. Lett.},
	Number = {16},
	Pages = {161301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1512.03506;%%},
	Title = {{Improved Limits on Scattering of Weakly Interacting Massive Particles from Reanalysis of 2013 LUX Data}},
	Volume = {116},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.161301}}

@article{Akerib:2016vxi,
	Archiveprefix = {arXiv},
	Author = {Akerib, D. S. and others},
	Collaboration = {LUX},
	Doi = {10.1103/PhysRevLett.118.021303},
	Eprint = {1608.07648},
	Journal = {Phys. Rev. Lett.},
	Number = {2},
	Pages = {021303},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1608.07648;%%},
	Title = {{Results from a search for dark matter in the complete LUX exposure}},
	Volume = {118},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.118.021303}}

@article{Agnese:2015nto,
	Archiveprefix = {arXiv},
	Author = {Agnese, R. and others},
	Collaboration = {SuperCDMS},
	Doi = {10.1103/PhysRevLett.116.071301},
	Eprint = {1509.02448},
	Journal = {Phys. Rev. Lett.},
	Number = {7},
	Pages = {071301},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {IPPP-15-56, DCTP-15-112, FERMILAB-PUB-15-394-AE},
	Slaccitation = {%%CITATION = ARXIV:1509.02448;%%},
	Title = {{New Results from the Search for Low-Mass Weakly Interacting Massive Particles with the CDMS Low Ionization Threshold Experiment}},
	Volume = {116},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.071301}}

@article{Hooper:2012sr,
	Archiveprefix = {arXiv},
	Author = {Hooper, Dan and Kelso, Chris and Queiroz, Farinaldo S.},
	Doi = {10.1016/j.astropartphys.2013.04.007},
	Eprint = {1209.3015},
	Journal = {Astropart. Phys.},
	Pages = {55-70},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {FERMILAB-PUB-12-505-A},
	Slaccitation = {%%CITATION = ARXIV:1209.3015;%%},
	Title = {{Stringent and Robust Constraints on the Dark Matter Annihilation Cross Section From the Region of the Galactic Center}},
	Volume = {46},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.astropartphys.2013.04.007}}

@article{Ackermann:2015zua,
	Archiveprefix = {arXiv},
	Author = {Ackermann, M. and others},
	Collaboration = {Fermi-LAT},
	Doi = {10.1103/PhysRevLett.115.231301},
	Eprint = {1503.02641},
	Journal = {Phys. Rev. Lett.},
	Number = {23},
	Pages = {231301},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {FERMILAB-PUB-15-081-AE},
	Slaccitation = {%%CITATION = ARXIV:1503.02641;%%},
	Title = {{Searching for Dark Matter Annihilation from Milky Way Dwarf Spheroidal Galaxies with Six Years of Fermi Large Area Telescope Data}},
	Volume = {115},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.115.231301}}

@article{Bergstrom:2013jra,
	Archiveprefix = {arXiv},
	Author = {Bergstrom, Lars and Bringmann, Torsten and Cholis, Ilias and Hooper, Dan and Weniger, Christoph},
	Doi = {10.1103/PhysRevLett.111.171101},
	Eprint = {1306.3983},
	Journal = {Phys. Rev. Lett.},
	Pages = {171101},
	Primaryclass = {astro-ph.HE},
	Reportnumber = {FERMILAB-PUB-13-202-A},
	Slaccitation = {%%CITATION = ARXIV:1306.3983;%%},
	Title = {{New Limits on Dark Matter Annihilation from AMS Cosmic Ray Positron Data}},
	Volume = {111},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.111.171101}}

@article{Cirelli:2013hv,
	Archiveprefix = {arXiv},
	Author = {Cirelli, Marco and Giesen, Gaelle},
	Doi = {10.1088/1475-7516/2013/04/015},
	Eprint = {1301.7079},
	Journal = {JCAP},
	Pages = {015},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1301.7079;%%},
	Title = {{Antiprotons from Dark Matter: Current constraints and future sensitivities}},
	Volume = {1304},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2013/04/015}}

@inproceedings{Essig:2013lka,
	Archiveprefix = {arXiv},
	Author = {Essig, Rouven and others},
	Booktitle = {{Proceedings, 2013 Community Summer Study on the Future of U.S. Particle Physics: Snowmass on the Mississippi (CSS2013): Minneapolis, MN, USA, July 29-August 6, 2013}},
	Eprint = {1311.0029},
	Primaryclass = {hep-ph},
	Reportnumber = {YITP-SB-36},
	Slaccitation = {%%CITATION = ARXIV:1311.0029;%%},
	Title = {{Working Group Report: New Light Weakly Coupled Particles}},
	Url = {http://www.slac.stanford.edu/econf/C1307292/docs/IntensityFrontier/NewLight-17.pdf},
	Year = {2013},
	Bdsk-Url-1 = {http://www.slac.stanford.edu/econf/C1307292/docs/IntensityFrontier/NewLight-17.pdf}}

@article{Gross:2015cwa,
	Archiveprefix = {arXiv},
	Author = {Gross, Christian and Lebedev, Oleg and Mambrini, Yann},
	Doi = {10.1007/JHEP08(2015)158},
	Eprint = {1505.07480},
	Journal = {JHEP},
	Pages = {158},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1505.07480;%%},
	Title = {{Non-Abelian Gauge Fields as Dark Matter}},
	Volume = {08},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP08(2015)158}}

@article{Ren:2018jpt,
	Archiveprefix = {arXiv},
	Author = {Ren, Tao and Kwa, Anna and Kaplinghat, Manoj and Yu, Hai-Bo},
	Eprint = {1808.05695},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1808.05695;%%},
	Title = {{Reconciling the Diversity and Uniformity of Galactic Rotation Curves with Self-Interacting Dark Matter}},
	Year = {2018}}

@article{Tulin:2017ara,
	Archiveprefix = {arXiv},
	Author = {Tulin, Sean and Yu, Hai-Bo},
	Doi = {10.1016/j.physrep.2017.11.004},
	Eprint = {1705.02358},
	Journal = {Phys. Rept.},
	Pages = {1-57},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1705.02358;%%},
	Title = {{Dark Matter Self-interactions and Small Scale Structure}},
	Volume = {730},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physrep.2017.11.004}}

@article{Kamada:2016euw,
	Archiveprefix = {arXiv},
	Author = {Kamada, Ayuki and Kaplinghat, Manoj and Pace, Andrew B. and Yu, Hai-Bo},
	Doi = {10.1103/PhysRevLett.119.111102},
	Eprint = {1611.02716},
	Journal = {Phys. Rev. Lett.},
	Number = {11},
	Pages = {111102},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1611.02716;%%},
	Title = {{How the Self-Interacting Dark Matter Model Explains the Diverse Galactic Rotation Curves}},
	Volume = {119},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.119.111102}}

@article{Elahi:2019jeo,
	Archiveprefix = {arXiv},
	Author = {Elahi, Fatemeh and Khatibi, Sara},
	Eprint = {1902.04384},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1902.04384;%%},
	Title = {{Multi-Component Dark Matter in a Non-Abelian Dark Sector}},
	Year = {2019}}

@article{Choi:2019zeb,
	Archiveprefix = {arXiv},
	Author = {Choi, Soo-Min and Lee, Hyun Min and Mambrini, Yann and Pierre, Mathias},
	Eprint = {1904.04109},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1904.04109;%%},
	Title = {{Vector SIMP dark matter with approximate custodial symmetry}},
	Year = {2019}}

@article{Boddy:2014qxa,
	Archiveprefix = {arXiv},
	Author = {Boddy, Kimberly K. and Feng, Jonathan L. and Kaplinghat, Manoj and Shadmi, Yael and Tait, Timothy M. P.},
	Doi = {10.1103/PhysRevD.90.095016},
	Eprint = {1408.6532},
	Journal = {Phys. Rev.},
	Number = {9},
	Pages = {095016},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2014-06, CERN-PH-TH-2014-162, CALT-TH-2014-148},
	Slaccitation = {%%CITATION = ARXIV:1408.6532;%%},
	Title = {{Strongly Interacting Dark Matter: Self-Interactions and keV Lines}},
	Volume = {D90},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.90.095016}}

@article{Boddy:2014yra,
	Archiveprefix = {arXiv},
	Author = {Boddy, Kimberly K. and Feng, Jonathan L. and Kaplinghat, Manoj and Tait, Tim M. P.},
	Doi = {10.1103/PhysRevD.89.115017},
	Eprint = {1402.3629},
	Journal = {Phys.Rev.},
	Number = {11},
	Pages = {115017},
	Primaryclass = {hep-ph},
	Reportnumber = {CALT-68-2860, UCI-TR-2013-18},
	Slaccitation = {%%CITATION = ARXIV:1402.3629;%%},
	Title = {{Self-Interacting Dark Matter from a Non-Abelian Hidden Sector}},
	Volume = {D89},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.89.115017}}

@article{Hambye:2008bq,
	Archiveprefix = {arXiv},
	Author = {Hambye, Thomas},
	Doi = {10.1088/1126-6708/2009/01/028},
	Eprint = {0811.0172},
	Journal = {JHEP},
	Pages = {028},
	Primaryclass = {hep-ph},
	Reportnumber = {ULB-TH-08-35},
	Slaccitation = {%%CITATION = ARXIV:0811.0172;%%},
	Title = {{Hidden Vector Dark Matter}},
	Volume = {01},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1088/1126-6708/2009/01/028}}

@article{Servant:2002aq,
	Archiveprefix = {arXiv},
	Author = {Servant, Geraldine and Tait, Timothy M. P.},
	Doi = {10.1016/S0550-3213(02)01012-X},
	Eprint = {hep-ph/0206071},
	Journal = {Nucl. Phys.},
	Pages = {391-419},
	Primaryclass = {hep-ph},
	Reportnumber = {ANL-HEP-PR-02-032, EFI-02-74},
	Slaccitation = {%%CITATION = HEP-PH/0206071;%%},
	Title = {{Is the Lightest Kaluza-Klein Particle a Viable Dark Matter Candidate?}},
	Volume = {B650},
	Year = {2003},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0550-3213(02)01012-X}}

@article{Deutschmann:2017bth,
	Archiveprefix = {arXiv},
	Author = {Deutschmann, Nicolas and Flacke, Thomas and Kim, Jong Soo},
	Eprint = {1702.00410},
	Primaryclass = {hep-ph},
	Reportnumber = {CTPU-17-02, LYCEN-2017-01},
	Slaccitation = {%%CITATION = ARXIV:1702.00410;%%},
	Title = {{Current Lhc Constraints on Minimal Universal Extra Dimensions}},
	Year = {2017}}

@article{Khoze:2014woa,
	Archiveprefix = {arXiv},
	Author = {Khoze, Valentin V. and Ro, Gunnar},
	Doi = {10.1007/JHEP10(2014)061},
	Eprint = {1406.2291},
	Journal = {JHEP},
	Pages = {61},
	Primaryclass = {hep-ph},
	Reportnumber = {IPPP-14-53, DCPT-14-106},
	Slaccitation = {%%CITATION = ARXIV:1406.2291;%%},
	Title = {{Dark Matter Monopoles, Vectors and Photons}},
	Volume = {10},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP10(2014)061}}

@article{Baek:2013dwa,
	Archiveprefix = {arXiv},
	Author = {Baek, S. and Ko, P. and Park, Wan-Il},
	Doi = {10.1088/1475-7516/2014/10/067},
	Eprint = {1311.1035},
	Journal = {JCAP},
	Number = {10},
	Pages = {067},
	Primaryclass = {hep-ph},
	Reportnumber = {KIAS-P13060},
	Slaccitation = {%%CITATION = ARXIV:1311.1035;%%},
	Title = {{Hidden Sector Monopole, Vector Dark Matter and Dark Radiation with Higgs Portal}},
	Volume = {1410},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/10/067}}

@article{Ko:2016fcd,
	Archiveprefix = {arXiv},
	Author = {Ko, P. and Tang, Yong},
	Doi = {10.1016/j.physletb.2017.02.033},
	Eprint = {1609.02307},
	Journal = {Phys. Lett.},
	Pages = {12-17},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1609.02307;%%},
	Title = {{Residual Non-Abelian Dark Matter and Dark Radiation}},
	Volume = {B768},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2017.02.033}}

@article{Pappadopulo:2016can,
	Archiveprefix = {arXiv},
	Author = {Pappadopulo, Duccio and Rudderman Joshua T. and Trevisan, Gabriele},
	Doi = {10.1103/PhysRevD.94.035005},
	Eprint = {1602.04219},
	Journal = {Phys. Rev.},
	Number = {3},
	Pages = {035005},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1602.04219;%%},
	Title = {{Cannibal Dark Matter}},
	Volume = {D94},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.94.035005}}

@article{Farina:2016can,
	Archiveprefix = {arXiv},
	Author = {Farina, Marco and Pappadopulo, Duccio and Rudderman Joshua T. and Trevisan, Gabriele},
	Doi = {10.1007/JHEP12(2016)039},
	Eprint = {1607.03108},
	Journal = {JHEP},
	Pages = {39},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1607.03108;%%},
	Title = {{Phases of Cannibal Dark Matter}},
	Volume = {12},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP12(2016)039}}

@article{Arias:2014vort,
	Archiveprefix = {arXiv},
	Author = {Arias, Paola and Schaposnik, Fidel A.},
	Doi = {10.1007/JHEP12(2014)011},
	Eprint = {1407.2634},
	Journal = {JHEP},
	Pages = {11},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:1407.2634;%%},
	Title = {{Vortex solutions of an Abelian Higgs model with visible and hidden sectors}},
	Volume = {12},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP12(2014)011}}

@article{Giacomo:1997mono,
	Archiveprefix = {arXiv},
	Author = {Di Giacomo, Adriano and Mathur, Manu},
	Doi = {10.1016/S0370-2693(97)00330-4},
	Eprint = {9701083},
	Journal = {Phys. Lett.},
	Pages = {129-134},
	Primaryclass = {hep-th},
	Slaccitation = {%%CITATION = ARXIV:9701083;%%},
	Title = {{Magnetic Monopoles, Gauge Invariant Dynamic Variables and Georgi Glashow Model}},
	Volume = {B400},
	Year = {1997},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0370-2693(97)00330-4}}

@inproceedings{Alexander:2016aln,
	Archiveprefix = {arXiv},
	Author = {Alexander, Jim and others},
	Eprint = {1608.08632},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-CONF-16-421},
	Slaccitation = {%%CITATION = ARXIV:1608.08632;%%},
	Title = {{Dark Sectors 2016 Workshop: Community Report}},
	Url = {http://inspirehep.net/record/1484628/files/arXiv:1608.08632.pdf},
	Year = {2016},
	Bdsk-Url-1 = {http://inspirehep.net/record/1484628/files/arXiv:1608.08632.pdf}}

@article{Shtabovenko:2016sxi,
	Archiveprefix = {arXiv},
	Author = {Shtabovenko, Vladyslav and Mertig, Rolf and Orellana, Frederik},
	Doi = {10.1016/j.cpc.2016.06.008},
	Eprint = {1601.01167},
	Journal = {Comput. Phys. Commun.},
	Pages = {432-444},
	Primaryclass = {hep-ph},
	Reportnumber = {TUM-EFT-71-15},
	Slaccitation = {%%CITATION = ARXIV:1601.01167;%%},
	Title = {{New Developments in FeynCalc 9.0}},
	Volume = {207},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.cpc.2016.06.008}}

@article{MERTIG1991345,
	Abstract = {We present the computer program Feyn Calc for automatic algebraic calculation of Feynman amplitudes. The purpose of the package is to facilitate the process of calculating radiative corrections in renormalizable gauge theories. We have used the program to calculate tree level diagrams as well as 1- and 2-loop corrections in the Standard Model. The package is written in the computer algebra languages Macsyma as well as Mathematica allowing the necessary degree of generality.},
	Author = {R. Mertig and M. B{\"o}hm and A. Denner},
	Doi = {https://doi.org/10.1016/0010-4655(91)90130-D},
	Issn = {0010-4655},
	Journal = {Computer Physics Communications},
	Number = {3},
	Pages = {345 - 359},
	Title = {Feyn Calc - Computer-algebraic calculation of Feynman amplitudes},
	Url = {http://www.sciencedirect.com/science/article/pii/001046559190130D},
	Volume = {64},
	Year = {1991},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/001046559190130D},
	Bdsk-Url-2 = {https://doi.org/10.1016/0010-4655(91)90130-D}}

@article{Callan:1969sn,
	Author = {Callan, Jr., Curtis G. and Coleman, Sidney R. and Wess, J. and Zumino, Bruno},
	Doi = {10.1103/PhysRev.177.2247},
	Journal = {Phys. Rev.},
	Pages = {2247-2250},
	Slaccitation = {%%CITATION = PHRVA,177,2247;%%},
	Title = {{Structure of Phenomenological Lagrangians. 2.}},
	Volume = {177},
	Year = {1969},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRev.177.2247}}

@article{Holdom:1985ag,
	Author = {Holdom, Bob},
	Doi = {10.1016/0370-2693(86)91377-8},
	Journal = {Phys. Lett.},
	Pages = {196-198},
	Reportnumber = {UTPT-85-30},
	Slaccitation = {%%CITATION = PHLTA,166B,196;%%},
	Title = {{Two U(1)'s and Epsilon Charge Shifts}},
	Volume = {166B},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(86)91377-8}}

@article{GALISON1984279,
	Author = {Peter Galison and Aneesh Manohar},
	Doi = {https://doi.org/10.1016/0370-2693(84)91161-4},
	Issn = {0370-2693},
	Journal = {Physics Letters B},
	Number = {4},
	Pages = {279 - 283},
	Title = {Two Z's or not two Z's?},
	Url = {http://www.sciencedirect.com/science/article/pii/0370269384911614},
	Volume = {136},
	Year = {1984},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/0370269384911614},
	Bdsk-Url-2 = {https://doi.org/10.1016/0370-2693(84)91161-4}}

@article{Chankowski:2006jk,
	Archiveprefix = {arXiv},
	Author = {Chankowski, Piotr H. and Pokorski, Stefan and Wagner, Jakub},
	Doi = {10.1140/epjc/s2006-02537-3},
	Eprint = {hep-ph/0601097},
	Journal = {Eur. Phys. J.},
	Pages = {187-205},
	Primaryclass = {hep-ph},
	Reportnumber = {IFT-01-2006},
	Slaccitation = {%%CITATION = HEP-PH/0601097;%%},
	Title = {{Z-prime and the Appelquist-Carrazzone decoupling}},
	Volume = {C47},
	Year = {2006},
	Bdsk-Url-1 = {https://doi.org/10.1140/epjc/s2006-02537-3}}

@article{Brahmachari:2014aya,
	Archiveprefix = {arXiv},
	Author = {Brahmachari, Biswajoy and Raychaudhuri, Amitava},
	Doi = {10.1016/j.nuclphysb.2014.08.015},
	Eprint = {1409.2082},
	Journal = {Nucl. Phys.},
	Pages = {441-455},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1409.2082;%%},
	Title = {{Kinetic mixing and symmetry breaking dependent interactions of the dark photon}},
	Volume = {B887},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.nuclphysb.2014.08.015}}

@article{Babu:1997st,
	Archiveprefix = {arXiv},
	Author = {Babu, K. S. and Kolda, Christopher F. and March-Russell, John},
	Doi = {10.1103/PhysRevD.57.6788},
	Eprint = {hep-ph/9710441},
	Journal = {Phys. Rev.},
	Pages = {6788-6792},
	Primaryclass = {hep-ph},
	Reportnumber = {IASSNS-HEP-97-114},
	Slaccitation = {%%CITATION = HEP-PH/9710441;%%},
	Title = {{Implications of generalized Z - Z-prime mixing}},
	Volume = {D57},
	Year = {1998},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.57.6788}}

@article{Pospelov:2007mp,
	Archiveprefix = {arXiv},
	Author = {Pospelov, Maxim and Ritz, Adam and Voloshin, Mikhail B.},
	Doi = {10.1016/j.physletb.2008.02.052},
	Eprint = {0711.4866},
	Journal = {Phys. Lett.},
	Pages = {53-61},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0711.4866;%%},
	Title = {{Secluded WIMP Dark Matter}},
	Volume = {B662},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2008.02.052}}

@article{Pospelov:2008zw,
	Archiveprefix = {arXiv},
	Author = {Pospelov, Maxim},
	Doi = {10.1103/PhysRevD.80.095002},
	Eprint = {0811.1030},
	Journal = {Phys. Rev.},
	Pages = {095002},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0811.1030;%%},
	Title = {{Secluded U(1) Below the Weak Scale}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.80.095002}}

@article{Pospelov:2008jd,
	Archiveprefix = {arXiv},
	Author = {Pospelov, Maxim and Ritz, Adam},
	Doi = {10.1016/j.physletb.2008.12.012},
	Eprint = {0810.1502},
	Journal = {Phys. Lett.},
	Pages = {391-397},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0810.1502;%%},
	Title = {{Astrophysical Signatures of Secluded Dark Matter}},
	Volume = {B671},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2008.12.012}}

@inproceedings{Battaglieri:2017aum,
	Archiveprefix = {arXiv},
	Author = {Battaglieri, Marco and others},
	Booktitle = {{U.S. Cosmic Visions: New Ideas in Dark Matter College Park, Md, Usa, March 23-25, 2017}},
	Eprint = {1707.04591},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-CONF-17-282-AE-PPD-T},
	Slaccitation = {%%CITATION = ARXIV:1707.04591;%%},
	Title = {{Us Cosmic Visions: New Ideas in Dark Matter 2017: Community Report}},
	Url = {http://lss.fnal.gov/archive/2017/conf/fermilab-conf-17-282-ae-ppd-t.pdf},
	Year = {2017},
	Bdsk-Url-1 = {http://lss.fnal.gov/archive/2017/conf/fermilab-conf-17-282-ae-ppd-t.pdf}}

@article{Schumann:2019eaa,
	Archiveprefix = {arXiv},
	Author = {Schumann, Marc},
	Eprint = {1903.03026},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1903.03026;%%},
	Title = {{Direct Detection of WIMP Dark Matter: Concepts and Status}},
	Year = {2019}}

@article{Lin:2019uvt,
	Archiveprefix = {arXiv},
	Author = {Lin, Tongyan},
	Eprint = {1904.07915},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1904.07915;%%},
	Title = {{TASI lectures on dark matter models and direct detection}},
	Year = {2019}}

@article{Kolb:1990vq,
	Author = {Kolb, Edward W. and Turner, Michael S.},
	Journal = {Front. Phys.},
	Pages = {1-547},
	Slaccitation = {%%CITATION = FRPHA,69,1;%%},
	Title = {{The Early Universe}},
	Volume = {69},
	Year = {1990}}

@article{Kaplinghat:2015aga,
	Archiveprefix = {arXiv},
	Author = {Kaplinghat, Manoj and Tulin, Sean and Yu, Hai-Bo},
	Doi = {10.1103/PhysRevLett.116.041302},
	Eprint = {1508.03339},
	Journal = {Phys. Rev. Lett.},
	Number = {4},
	Pages = {041302},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1508.03339;%%},
	Title = {{Dark Matter Halos as Particle Colliders: Unified Solution to Small-Scale Structure Puzzles from Dwarfs to Clusters}},
	Volume = {116},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.116.041302}}

@article{Galison:1983pa,
	Author = {Galison, Peter and Manohar, Aneesh},
	Doi = {10.1016/0370-2693(84)91161-4},
	Journal = {Phys. Lett.},
	Pages = {279-283},
	Reportnumber = {HUTP-83/A059},
	Slaccitation = {%%CITATION = PHLTA,136B,279;%%},
	Title = {{Two Z's Or Not Two Z's?}},
	Volume = {136B},
	Year = {1984},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(84)91161-4}}

@article{Kobzarev:1966qya,
	Author = {Kobzarev, I. {\relax Yu}. and Okun, L. B. and Pomeranchuk, I. {\relax Ya}.},
	Journal = {Sov. J. Nucl. Phys.},
	Note = {[Yad. Fiz.3,1154(1966)]},
	Number = {6},
	Pages = {837-841},
	Slaccitation = {%%CITATION = SJNCA,3,837;%%},
	Title = {{On the possibility of experimental observation of mirror particles}},
	Volume = {3},
	Year = {1966}}

@article{Davoudiasl:2012ag,
	Archiveprefix = {arXiv},
	Author = {Davoudiasl, Hooman and Lee, Hye-Sung and Marciano, William J.},
	Doi = {10.1103/PhysRevD.85.115019},
	Eprint = {1203.2947},
	Journal = {Phys. Rev.},
	Pages = {115019},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1203.2947;%%},
	Title = {{'Dark' Z Implications for Parity Violation, Rare Meson Decays, and Higgs Physics}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.115019}}

@article{Izaguirre:2015eya,
	Archiveprefix = {arXiv},
	Author = {Izaguirre, Eder and Yavin, Itay},
	Doi = {10.1103/PhysRevD.92.035014},
	Eprint = {1506.04760},
	Journal = {Phys. Rev.},
	Number = {3},
	Pages = {035014},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1506.04760;%%},
	Title = {{New Window to Millicharged Particles at the Lhc}},
	Volume = {D92},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.92.035014}}

@article{Feng:2016ijc,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Smolinsky, Jordan and Tanedo, Philip},
	Doi = {10.1103/PhysRevD.93.115036, 10.1103/PhysRevD.96.099903},
	Eprint = {1602.01465},
	Journal = {Phys. Rev.},
	Note = {[Erratum: Phys. Rev.D96,no.9,099903(2017)]},
	Number = {11},
	Pages = {115036},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2016-02},
	Slaccitation = {%%CITATION = ARXIV:1602.01465;%%},
	Title = {{Detecting Dark Matter Through Dark Photons from the Sun: Charged Particle Signatures}},
	Volume = {D93},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.93.115036,%2010.1103/PhysRevD.96.099903}}

@article{Chen:2009dm,
	Archiveprefix = {arXiv},
	Author = {Chen, Fang and Cline, James M. and Frey, Andrew R.},
	Doi = {10.1103/PhysRevD.79.063530},
	Eprint = {0901.4327},
	Journal = {Phys. Rev.},
	Pages = {063530},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0901.4327;%%},
	Title = {{A New Twist on Excited Dark Matter: Implications for Integral, Pamela/Atic/PPb-Bets, Dama}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.063530}}

@article{Rothstein:2009pm,
	Archiveprefix = {arXiv},
	Author = {Rothstein, Ira Z. and Schwetz, Thomas and Zupan, Jure},
	Doi = {10.1088/1475-7516/2009/07/018},
	Eprint = {0903.3116},
	Journal = {JCAP},
	Pages = {018},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0903.3116;%%},
	Title = {{Phenomenology of Dark Matter Annihilation into a Long-Lived Intermediate State}},
	Volume = {0907},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2009/07/018}}

@article{Slatyer:2016qyl,
	Archiveprefix = {arXiv},
	Author = {Slatyer, Tracy R. and Wu, Chih-Liang},
	Doi = {10.1103/PhysRevD.95.023010},
	Eprint = {1610.06933},
	Journal = {Phys. Rev.},
	Number = {2},
	Pages = {023010},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {MIT-CTP-4842},
	Slaccitation = {%%CITATION = ARXIV:1610.06933;%%},
	Title = {{General Constraints on Dark Matter Decay from the Cosmic Microwave Background}},
	Volume = {D95},
	Year = {2017},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.95.023010}}

@article{Kim:2017qaw,
	Archiveprefix = {arXiv},
	Author = {Kim, Doojin and Park, Jong-Chul and Shin, Seodong},
	Doi = {10.1007/JHEP04(2018)093},
	Eprint = {1702.02944},
	Journal = {JHEP},
	Pages = {093},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-TH-2017-036},
	Slaccitation = {%%CITATION = ARXIV:1702.02944;%%},
	Title = {{Dark matter ``transporting'' mechanism explaining positron excesses}},
	Volume = {04},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP04(2018)093}}

@article{Gori:2018lem,
	Archiveprefix = {arXiv},
	Author = {Gori, Stefania and Profumo, Stefano and Shakya, Bibhushan},
	Doi = {10.1103/PhysRevLett.122.191103},
	Eprint = {1812.08694},
	Journal = {Phys. Rev. Lett.},
	Number = {19},
	Pages = {191103},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1812.08694;%%},
	Title = {{Wobbly Dark Matter Signals at Cherenkov Telescopes from Long Lived Mediator Decays}},
	Volume = {122},
	Year = {2019},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.122.191103}}

@article{Dent:2015zpa,
	Archiveprefix = {arXiv},
	Author = {Dent, James B. and Krauss, Lawrence M. and Newstead, Jayden L. and Sabharwal, Subir},
	Doi = {10.1103/PhysRevD.92.063515},
	Eprint = {1505.03117},
	Journal = {Phys. Rev.},
	Number = {6},
	Pages = {063515},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1505.03117;%%},
	Title = {{General Analysis of Direct Dark Matter Detection: from Microphysics to Observational Signatures}},
	Volume = {D92},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.92.063515}}

@article{Catena:2019hzw,
	Archiveprefix = {arXiv},
	Author = {Catena, Riccardo and Fridell, K{\aa}re and Krauss, Martin B.},
	Eprint = {1907.02910},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1907.02910;%%},
	Title = {{Non-relativistic Effective Interactions of Spin 1 Dark Matter}},
	Year = {2019}}

@article{Huo:2017vef,
	Archiveprefix = {arXiv},
	Author = {Huo, Ran and Kaplinghat, Manoj and Pan, Zhen and Yu, Hai-Bo},
	Doi = {10.1016/j.physletb.2018.06.024},
	Eprint = {1709.09717},
	Journal = {Phys. Lett.},
	Pages = {76-81},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1709.09717;%%},
	Title = {{Signatures of Self-Interacting Dark Matter in the Matter Power Spectrum and the Cmb}},
	Volume = {B783},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2018.06.024}}

@article{Catena:2018uae,
	Archiveprefix = {arXiv},
	Author = {Catena, Riccardo and Fridell, K{\aa}re and Zema, Vanessa},
	Doi = {10.1088/1475-7516/2018/11/018},
	Eprint = {1810.01515},
	Journal = {JCAP},
	Number = {11},
	Pages = {018},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1810.01515;%%},
	Title = {{Direct detection of fermionic and vector dark matter with polarised targets}},
	Volume = {1811},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2018/11/018}}

@article{Rocha:2012jg,
	Archiveprefix = {arXiv},
	Author = {Rocha, Miguel and Peter, Annika H. G. and Bullock, James S. and Kaplinghat, Manoj and Garrison-Kimmel, Shea and Onorbe, Jose and Moustakas, Leonidas A.},
	Doi = {10.1093/mnras/sts514},
	Eprint = {1208.3025},
	Journal = {Mon. Not. Roy. Astron. Soc.},
	Pages = {81-104},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1208.3025;%%},
	Title = {{Cosmological Simulations with Self-Interacting Dark Matter I: Constant Density Cores and Substructure}},
	Volume = {430},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1093/mnras/sts514}}

@article{Tulin:2013teo,
	Archiveprefix = {arXiv},
	Author = {Tulin, Sean and Yu, Hai-Bo and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevD.87.115007},
	Eprint = {1302.3898},
	Journal = {Phys. Rev.},
	Number = {11},
	Pages = {115007},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1302.3898;%%},
	Title = {{Beyond Collisionless Dark Matter: Particle Physics Dynamics for Dark Matter Halo Structure}},
	Volume = {D87},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.87.115007}}

@article{Feng:2009hw,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Kaplinghat, Manoj and Yu, Hai-Bo},
	Doi = {10.1103/PhysRevLett.104.151301},
	Eprint = {0911.0422},
	Journal = {Phys. Rev. Lett.},
	Pages = {151301},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2009-12},
	Slaccitation = {%%CITATION = ARXIV:0911.0422;%%},
	Title = {{Halo Shape and Relic Density Exclusions of Sommerfeld-Enhanced Dark Matter Explanations of Cosmic Ray Excesses}},
	Volume = {104},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.104.151301}}

@article{Ibe:2009mk,
	Archiveprefix = {arXiv},
	Author = {Ibe, Masahiro and Yu, Hai-bo},
	Doi = {10.1016/j.physletb.2010.07.026},
	Eprint = {0912.5425},
	Journal = {Phys. Lett.},
	Pages = {70-73},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0912.5425;%%},
	Title = {{Distinguishing Dark Matter Annihilation Enhancement Scenarios via Halo Shapes}},
	Volume = {B692},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2010.07.026}}

@article{Loeb:2010gj,
	Archiveprefix = {arXiv},
	Author = {Loeb, Abraham and Weiner, Neal},
	Doi = {10.1103/PhysRevLett.106.171302},
	Eprint = {1011.6374},
	Journal = {Phys. Rev. Lett.},
	Pages = {171302},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1011.6374;%%},
	Title = {{Cores in Dwarf Galaxies from Dark Matter with a Yukawa Potential}},
	Volume = {106},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.106.171302}}

@article{Lin:2011gj,
	Archiveprefix = {arXiv},
	Author = {Lin, Tongyan and Yu, Hai-Bo and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevD.85.063503},
	Eprint = {1111.0293},
	Journal = {Phys. Rev.},
	Pages = {063503},
	Primaryclass = {hep-ph},
	Reportnumber = {MCTP-11-36},
	Slaccitation = {%%CITATION = ARXIV:1111.0293;%%},
	Title = {{On Symmetric and Asymmetric Light Dark Matter}},
	Volume = {D85},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.85.063503}}

@article{Aarssen:2012fx,
	Archiveprefix = {arXiv},
	Author = {van den Aarssen, Laura G. and Bringmann, Torsten and Pfrommer, Christoph},
	Doi = {10.1103/PhysRevLett.109.231301},
	Eprint = {1205.5809},
	Journal = {Phys. Rev. Lett.},
	Pages = {231301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:1205.5809;%%},
	Title = {{Is dark matter with long-range interactions a solution to all small-scale problems of $\Lambda$ CDM cosmology?}},
	Volume = {109},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.109.231301}}

@article{Buckley:2009in,
	Archiveprefix = {arXiv},
	Author = {Buckley, Matthew R. and Fox, Patrick J.},
	Doi = {10.1103/PhysRevD.81.083522},
	Eprint = {0911.3898},
	Journal = {Phys. Rev.},
	Pages = {083522},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-09-560-T},
	Slaccitation = {%%CITATION = ARXIV:0911.3898;%%},
	Title = {{Dark Matter Self-Interactions and Light Force Carriers}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.083522}}

@article{Feng:2008mu,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Tu, Huitzu and Yu, Hai-Bo},
	Doi = {10.1088/1475-7516/2008/10/043},
	Eprint = {0808.2318},
	Journal = {JCAP},
	Pages = {043},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2008-26},
	Slaccitation = {%%CITATION = ARXIV:0808.2318;%%},
	Title = {{Thermal Relics in Hidden Sectors}},
	Volume = {0810},
	Year = {2008},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2008/10/043}}

@article{Chu:2011be,
	Archiveprefix = {arXiv},
	Author = {Chu, Xiaoyong and Hambye, Thomas and Tytgat, Michel H. G.},
	Doi = {10.1088/1475-7516/2012/05/034},
	Eprint = {1112.0493},
	Journal = {JCAP},
	Pages = {034},
	Primaryclass = {hep-ph},
	Reportnumber = {ULB-TH-11-26},
	Slaccitation = {%%CITATION = ARXIV:1112.0493;%%},
	Title = {{The Four Basic Ways of Creating Dark Matter Through a Portal}},
	Volume = {1205},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2012/05/034}}

@article{Blennow:2013jba,
	Archiveprefix = {arXiv},
	Author = {Blennow, Mattias and Fernandez-Mart{\'\i ne}z, Enrique and Zaldivar, Bryan},
	Doi = {10.1088/1475-7516/2014/01/003},
	Eprint = {1309.7348},
	Journal = {JCAP},
	Pages = {003},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1309.7348;%%},
	Title = {{Freeze-In Through Portals}},
	Volume = {1401},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/01/003}}

@article{Krnjaic:2017tio,
	Archiveprefix = {arXiv},
	Author = {Krnjaic, Gordan},
	Doi = {10.1007/JHEP10(2018)136},
	Eprint = {1711.11038},
	Journal = {JHEP},
	Pages = {136},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-17-520-PPD},
	Slaccitation = {%%CITATION = ARXIV:1711.11038;%%},
	Title = {{Freezing In, Heating Up, and Freezing Out: Predictive Nonthermal Dark Matter and Low-Mass Direct Detection}},
	Volume = {10},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP10(2018)136}}

@article{Evans:2017kti,
	Archiveprefix = {arXiv},
	Author = {Evans, Jared A. and Gori, Stefania and Shelton, Jessie},
	Doi = {10.1007/JHEP02(2018)100},
	Eprint = {1712.03974},
	Journal = {JHEP},
	Pages = {100},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1712.03974;%%},
	Title = {{Looking for the WIMP Next Door}},
	Volume = {02},
	Year = {2018},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP02(2018)100}}

@article{Kaplan:2009ag,
	Archiveprefix = {arXiv},
	Author = {Kaplan, David E. and Luty, Markus A. and Zurek, Kathryn M.},
	Doi = {10.1103/PhysRevD.79.115016},
	Eprint = {0901.4117},
	Journal = {Phys. Rev.},
	Pages = {115016},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-PUB-09-345-A-T},
	Slaccitation = {%%CITATION = ARXIV:0901.4117;%%},
	Title = {{Asymmetric Dark Matter}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.115016}}

@article{Turner:1987pp,
	Author = {Turner, Michael S. and Carr, Bernard J.},
	Doi = {10.1142/S0217732387000021},
	Journal = {Mod. Phys. Lett.},
	Pages = {1-7},
	Slaccitation = {%%CITATION = MPLAE,A2,1;%%},
	Title = {{Why Should Baryons and Exotic Relic Particles Have Comparable Densities?}},
	Volume = {A2},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1142/S0217732387000021}}

@article{Carlson:1992fn,
      author         = "Carlson, Eric D. and Machacek, Marie E. and Hall,
                        Lawrence J.",
      title          = "{Self-Interacting Dark Matter}",
      journal        = "Astrophys. J.",
      volume         = "398",
      year           = "1992",
      pages          = "43-52",
      doi            = "10.1086/171833",
      reportNumber   = "HUTP-91-A066, LBL-32016, UCB-92-06, NUB-3042-92-TH",
      SLACcitation   = "%%CITATION = ASJOA,398,43;%%"
}



@article{Spergel:1999mh,
      author         = "Spergel, David N. and Steinhardt, Paul J.",
      title          = "{Observational Evidence for Selfinteracting Cold Dark Matter}",
      journal        = "Phys. Rev. Lett.",
      volume         = "84",
      year           = "2000",
      pages          = "3760-3763",
      doi            = "10.1103/PhysRevLett.84.3760",
      eprint         = "astro-ph/9909386",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/9909386;%%"
}



@article{Dave:2000ar,
      author         = "Dave, Romeel and Spergel, David N. and Steinhardt, Paul
                        J. and Wandelt, Benjamin D.",
      title          = "{Halo Properties in Cosmological Simulations of Selfinteracting Cold Dark Matter}",
      journal        = "Astrophys. J.",
      volume         = "547",
      year           = "2001",
      pages          = "574-589",
      doi            = "10.1086/318417",
      eprint         = "astro-ph/0006218",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph",
      SLACcitation   = "%%CITATION = ASTRO-PH/0006218;%%"
}



@article{Feng:2009mn,
      author         = "Feng, Jonathan L. and Kaplinghat, Manoj and Tu, Huitzu
                        and Yu, Hai-Bo",
      title          = "{Hidden Charged Dark Matter}",
      journal        = "JCAP",
      volume         = "0907",
      year           = "2009",
      pages          = "004",
      doi            = "10.1088/1475-7516/2009/07/004",
      eprint         = "0905.3039",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "UCI-TR-2009-06",
      SLACcitation   = "%%CITATION = ARXIV:0905.3039;%%"
}



@article{Steigman:2012nb,
      author         = "Steigman, Gary and Dasgupta, Basudeb and Beacom, John F.",
      title          = "{Precise Relic WIMP Abundance and Its Impact on Searches for Dark Matter Annihilation}",
      journal        = "Phys. Rev.",
      volume         = "D86",
      year           = "2012",
      pages          = "023506",
      doi            = "10.1103/PhysRevD.86.023506",
      eprint         = "1204.3622",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1204.3622;%%"
}



@article{Liu:2014cma,
      author         = "Liu, Jia and Weiner, Neal and Xue, Wei",
      title          = "{Signals of a Light Dark Force in the Galactic Center}",
      journal        = "JHEP",
      volume         = "08",
      year           = "2015",
      pages          = "050",
      doi            = "10.1007/JHEP08(2015)050",
      eprint         = "1412.1485",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "MIT-CTP-4616, MITP-14-100",
      SLACcitation   = "%%CITATION = ARXIV:1412.1485;%%"
}



@article{Fan:2010gt,
      author         = "Fan, JiJi and Reece, Matthew and Wang, Lian-Tao",
      title          = "{Non-Relativistic Effective Theory of Dark Matter Direct Detection}",
      journal        = "JCAP",
      volume         = "1011",
      year           = "2010",
      pages          = "042",
      doi            = "10.1088/1475-7516/2010/11/042",
      eprint         = "1008.1591",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1008.1591;%%"
}



@article{Fornengo:2011sz,
      author         = "Fornengo, N. and Panci, P. and Regis, M.",
      title          = "{Long-Range Forces in Direct Dark Matter Searches}",
      journal        = "Phys. Rev.",
      volume         = "D84",
      year           = "2011",
      pages          = "115002",
      doi            = "10.1103/PhysRevD.84.115002",
      eprint         = "1108.4661",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1108.4661;%%"
}



@article{DelNobile:2013sia,
      author         = "Cirelli, Marco and Del Nobile, Eugenio and Panci, Paolo",
      title          = "{Tools for Model-Independent Bounds in Direct Dark Matter Searches}",
      journal        = "JCAP",
      volume         = "1310",
      year           = "2013",
      pages          = "019",
      doi            = "10.1088/1475-7516/2013/10/019",
      eprint         = "1307.5955",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "CP3-ORIGINS-2013-014, DIAS-2013-14, SACLAY-T13-022",
      SLACcitation   = "%%CITATION = ARXIV:1307.5955;%%"
}



@article{Aprile:2018dbl,
      author         = "Aprile, E. and others",
      title          = "{Dark Matter Search Results from a One Ton-Year Exposure of Xenon1T}",
      collaboration  = "XENON",
      journal        = "Phys. Rev. Lett.",
      volume         = "121",
      year           = "2018",
      number         = "11",
      pages          = "111302",
      doi            = "10.1103/PhysRevLett.121.111302",
      eprint         = "1805.12562",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      SLACcitation   = "%%CITATION = ARXIV:1805.12562;%%"
}



@article{Agnes:2018fwg,
      author         = "Agnes, P. and others",
      title          = "{Darkside-50 532-Day Dark Matter Search with Low-Radioactivity Argon}",
      collaboration  = "DarkSide",
      journal        = "Phys. Rev.",
      volume         = "D98",
      year           = "2018",
      number         = "10",
      pages          = "102006",
      doi            = "10.1103/PhysRevD.98.102006",
      eprint         = "1802.07198",
      archivePrefix  = "arXiv",
      primaryClass   = "astro-ph.CO",
      reportNumber   = "FERMILAB-PUB-18-053-AD-AE-CD-E",
      SLACcitation   = "%%CITATION = ARXIV:1802.07198;%%"
}



@article{Dvorkin:2019zdi,
      author         = "Dvorkin, Cora and Lin, Tongyan and Schutz, Katelin",
      title          = "{Making Dark Matter Out of Light: Freeze-In from Plasma Effects}",
      journal        = "Phys. Rev.",
      volume         = "D99",
      year           = "2019",
      number         = "11",
      pages          = "115009",
      doi            = "10.1103/PhysRevD.99.115009",
      eprint         = "1902.08623",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      SLACcitation   = "%%CITATION = ARXIV:1902.08623;%%"
}



@article{Terning:2018udc,
      author         = "Terning, John and Verhaaren, Christopher B.",
      title          = "{Resolving the Weinberg Paradox with Topology}",
      year           = "2018",
      eprint         = "1809.05102",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      SLACcitation   = "%%CITATION = ARXIV:1809.05102;%%"
}



@article{Terning:2018lsv,
      author         = "Terning, John and Verhaaren, Christopher B.",
      title          = "{Dark Monopoles and $SL(2,\mathbb Z)$ Duality}",
      journal        = "JHEP",
      volume         = "12",
      year           = "2018",
      pages          = "123",
      doi            = "10.1007/JHEP12(2018)123",
      eprint         = "1808.09459",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-th",
      SLACcitation   = "%%CITATION = ARXIV:1808.09459;%%"
}



